Iterated Lavrentiev regularization under random noise: variational source conditions and rates in expectation

The convergence theory of iterated Lavrentiev regularization for nonlinear monotone ill-posed equations is deterministic: the data error is bounded by a known level that the discrepancy principle uses explicitly. Under Gaussian noise no such bound exists. For a discretized two-dimensional nonlinear inverse source problem for the Poisson equation, we analyse convergence in a finite-energy Gaussian noise model, keeping the linearized and nonlinear cases apart. For the linearized iteration the noisy and noise-free iterates differ by one resolvent applied to the noise; this gives an exact singular-value variance formula, a priori rates in expectation, and the main result: for a family of discretizations whose distance functions are bounded uniformly in the mesh, the rate is governed by that decay, which relaxes the classical range condition. The rate degrades gracefully, down to logarithmic, as the underlying continuum error loses smoothness, and a balancing rule attains it without knowing the smoothness. For the full nonlinear iteration under the order-one source condition, a truncated discrepancy principle fed only the noise level attains $\sigma_E^{1/2}$ in expectation, in the energy noise level $\sigma_E\asymp\sigma/h$, the rare event of large noise being controlled by concentration. The rough nonlinear regime and the general-exponent nonlinear rate are left open and supported numerically for kink and jump errors. We separate the deterministic worst-case, Gaussian, and white-noise settings, prove a worst-case lower bound, and describe where the method is statistically inefficient relative to spectral cut-off. Heterogeneous media and a cost comparison with an adjoint-based scheme are given as supplementary material.

==> README_IOP.txt <==
Inverse Problems submission
Iterated Lavrentiev regularization under random noise
=====================================================

STRUCTURE
  main.tex / main.pdf        - main article (iopart.cls). ~18 IOP-equivalent
                               pages, within the journal's typical 16-25 range.
                               Keeps Appendices A-C (sharp variance, balancing
                               rule, concentration), whose theorems the main
                               results use.
  supplement.tex / .pdf      - supplementary material: the former Appendices D
                               and E (spectral validation and the general-nu
                               rate; heterogeneous media, total-error/coupling
                               theorem, and large-scale computation). Numbered
                               S1, S2, ...; standalone, with its own reference
                               list; main-article numbers written as fixed text.
  references.bib             - BibTeX database (shared by both documents)
  iopart.cls, *.clo, iopams.sty, setstack.sty, iopart-num.bst - IOP class files
  figs/                      - all figures (used by both main and supplement)
  cover_letter/              - cover letter + signature
  reproducibility_gaussian/  - Python scripts regenerating all numerical results

HOW TO COMPILE
  Main article:
    pdflatex main ; bibtex main ; pdflatex main ; pdflatex main
  Supplement (fully standalone; needs only references.bib and figs/):
    pdflatex supplement ; bibtex supplement ; pdflatex supplement ; pdflatex supplement
  (or: latexmk -pdf main ; latexmk -pdf supplement)

NOTES
  - The supplement is standalone. Its references to the main article (for
    example "Lemma 2.4", "Section 3", "(2.9)") are written as fixed text, so it
    compiles on its own and can be uploaded and read separately. If theorem or
    equation numbers in the main article change, update those strings.
  - In the main text, results that now live in the supplement are referred to in
    prose as "the supplementary material" rather than by number.
  - iopart predefines equation*/\[ recursively, clashing with amsmath; a short
    guarded block at the top of each preamble clears them before amsmath loads.
    This is the only non-obvious preamble item and is commented in the source.
  - \pdfminorversion=4 is set per IOP guidance (ScholarOne compatibility).

SUBMISSION REMINDER
  IOP wants a single PDF (main.pdf) for review with figures embedded (they are);
  supplement.pdf is uploaded as supplementary material. Source files (.tex, .bib,
  figures, class files) are uploaded alongside.

